Early-type galaxies in the Antlia Cluster: global properties

We present an extension of our previous research on the early-type galaxy population of the Antlia cluster (d ~ 35 Mpc), achieving a total coverage of ~ 2.6 deg x deg and performing surface photometry for ~300 galaxies, 130 of which are new uncatalogued ones. Such new galaxies mainly fall in the low surface brightness (LSB) regime, but there are also some lenticulars (S0) which support the existence of unique functions that connect bright and dwarf galaxies in the scaling relations. We analyse the projected spatial distribution of galaxies up to a distance of ~800 kpc from NGC 3268, the adopted centre, as well as the radial velocity distribution and the correlation between galaxy colour and effective radius with the projected spatial distribution. We also obtain the luminosity function of the early-type galaxies and the distribution of stellar masses using the T1-band magnitudes and adopted mass-luminosity ratios. Additionally, we correlate the central galaxy distribution with an X-ray emission map from the literature. Based on the analysis of the radial velocities and galaxy colour distributions, we find that galaxies redder than the colour-magnitude relation (CMR) have a velocity distribution strongly concentrated towards the values of the dominant galaxies and are homogeneously distributed throughout the cluster. Those bluer than the CMR, in turn, have a much more extended radial velocity distribution and are concentrated towards the centre of the cluster. We also identify 12 candidates to ultra diffuse galaxies (UDG), that seem to be split into two families, and speculate about their origins in the context of the cluster structure.

==> readme.txt <==
 Contact to: 

  Doc. Juan Pablo Calderon
  e-mail: juan.pablo.calderon0@gmail.com

  Postal address: Observatorio Astronomico,
                  Paseo del Bosque s/n,
                  1900 - La Plata,
                  Argentina.
  Phone number: +54 221 423 6593
  FAX number: +54 221 423 6591


====================================================
 The uploaded files are as follows:

 - Antlia_cluster_Paper_3.pdf         the complete version in PDF.

 - sources.zip                        a zipped tar file containing:
      -readme.txt                     this file.
      -Antlia_cluster_Paper_3.tex     manuscript LaTeX 2e class file.
      -Antlia_cluster_Paper_3.bib     BibTeX file.
      -Antlia_cluster_Paper_3.bbl               

      -*.pdf                          23 PDF files for 12 figures of the paper.

Only Figures 3 and 4 should be in colour.

------------------------------------------------------

